Fast and Stable Harmonic Approximation from Ill-distributed Data using Moving Least Squares

We consider harmonic approximation on the torus $\mathbb{T}^d$, the sphere $\mathcal{S}^d$, and the rotation group $\mathrm{SO}(3)$. While several global approaches are available for computing a harmonic expansion from scattered data, their stability and, especially, their runtime depend strongly on the geometry of the nodes, in particular on a sufficiently small fill distance. Even a single large hole in the data may cause instability and long runtimes. We propose harmonic approximation via moving least squares (HAMLS), a global harmonic approximation scheme that avoids the ill-conditioned global solve and works well in both the overdetermined and the underdetermined settings. The main idea is an intermediate transition from the scattered data to a quadrature grid, which is realized via moving least squares (MLS). This replaces one large global problem by many small local ones that can be regularized individually. The global harmonic approximation is then obtained via quadrature using a fast Fourier transform. This makes the global stage fast, stable and non-iterative. For sufficiently smooth functions sampled at well-distributed nodes with small fill distance $h$, we bound the resulting $\mathrm{L}^2$-error by the error of the harmonic approximation obtained from exact values on the quadrature grid, plus a term of order $h^{K+1}$, where $K$ is the polynomial degree employed in the MLS step. Numerical experiments on $\mathcal{S}^2$ with ill-distributed nodes show that HAMLS achieves errors comparable to those of global least-squares approximation, while being significantly faster, especially for larger bandwidths.

==> code/synthetic/results/equalTime/LSQRErrorTimeFactors.txt <==
bandwidth	Projection	MLS_Harm_deg4	LSQR_x1	LSQR_x1_env	LSQR_x5	LSQR_x5_env	LSQR_x10	LSQR_x10_env	LSQR_x15	LSQR_x15_env	LSQR_x20	LSQR_x20_env	LSQR_x25	LSQR_x25_env	LSQR_x30	LSQR_x30_env	LSQR_x35	LSQR_x35_env	LSQR_x40	LSQR_x40_env	LSQR_x50	LSQR_x50_env	LSQR_x100	LSQR_x100_env
4	0.0296614798524934	0.0359744290186083	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219	0.0296733334493219
5	0.0296614732992299	0.0310045596767375	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833	0.0296752878422833
6	0.0249362065622144	0.027961288718244	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228	0.0249894621281661	0.0273393413973228
7	0.0249361973148251	0.0263050141583232	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623	0.0250033949523623
8	0.0211346054719533	0.023187523093578	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413	0.0212144835936216	0.0231181444652413
9	0.0211345926391222	0.0354776571303104	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204	0.0212328939781204
10	0.0177432142884826	0.0194166837187338	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494	0.0179911463404096	0.0196351503795494
11	0.0177431986711984	0.0192020652634862	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785	0.0180374067809785
12	0.0162923659533769	0.0275411831559004	0.0165733306363777	0.0173199356152019	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018	0.0165733306363777	0.0173199356152018
13	0.0162923486177726	0.0190092314492515	0.0166024644494253	0.0166024644494253	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251	0.0166024644494251
14	0.0142224788558299	0.0159195445835619	0.0145783122335997	0.0156057107325078	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762	0.0145783122335997	0.0156058903201762
15	0.0142224604393522	0.0189083725573372	0.0146089570155903	0.0146089570155903	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273	0.0146093161909273
16	0.0134904493031009	0.0145357405446458	0.0138133498921531	0.0142262148090412	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821	0.0138133498860446	0.0142263947273821
17	0.0134904315674362	0.0150366751321572	0.0138434726024921	0.0138434726024921	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369	0.0138434732638369
18	0.012549135915841	0.0154607243044592	0.0130005571702231	0.0134296770011238	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106	0.0130062090719067	0.013429677777106
19	0.0125491199110811	0.0153212449417081	0.0130158813997556	0.0130158813997556	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751	0.0130158822903751
20	0.0119107568804054	0.0158602066309912	0.01244285575924	0.012802710733698	0.0122726207287326	0.0126447191052607	0.0122726207287326	0.0126447191052606	0.0122726207287326	0.0126447191052606	0.0122726207287326	0.0126447191052606	0.0122726207287326	0.0126447191052606	0.0122726207287326	0.0126447191052606	0.0122726207287326	0.0126447191052606	0.0122726207287326	0.0126447191052606	0.0122726207287326	0.0126447191052606	0.0122726207287326	0.0126447191052606
21	0.0119107428560028	0.0130539200046737	0.0125895400676405	0.0125895400676405	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462	0.0122735559201462
22	0.0112805279724429	0.0133079848391742	0.0116819724448853	0.0123090756004056	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538	0.0116775803208372	0.0120022983718538
23	0.0112805165606185	0.0160573031989672	0.0116800566417073	0.0120286111331707	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614	0.0116682869596073	0.0117310408235614
24	0.0108335269329255	0.0154382229215709	0.0117481466659358	0.0117481466659358	0.0111851620547926	0.011459783275269	0.0111851620547924	0.011459783275269	0.0111851620547924	0.011459783275269	0.0111851620547924	0.011459783275269	0.0111851620547924	0.011459783275269	0.0111851620547924	0.011459783275269	0.0111851620547924	0.011459783275269	0.0111851620547924	0.011459783275269	0.0111851620547924	0.011459783275269	0.0111851620547924	0.011459783275269
25	0.0108335181481034	0.0125464745013621	0.0112045888422181	0.0121146050626915	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766	0.0111885257269766
26	0.0104791659024987	0.0152265811410788	0.0108227676164668	0.0124810634594473	0.0107432010656723	0.0109667949490868	0.0107432010656723	0.010966794940056	0.0107432010656723	0.010966794940056	0.0107432010656723	0.010966794940056	0.0107432010656723	0.010966794940056	0.0107432010656723	0.010966794940056	0.0107432010656723	0.010966794940056	0.0107432010656723	0.010966794940056	0.0107432010656723	0.010966794940056	0.0107432010656723	0.010966794940056
27	0.0104791595745675	0.0126316423044147	0.0128475218562031	0.0128475218562031	0.0107450641711969	0.0107450641711969	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354	0.0107450641531354
28	0.0102949584061128	0.0118916936995665	0.0123635027564666	0.0128860593597532	0.0105253462296045	0.0106357297628805	0.0105253463845158	0.0106357297538498	0.0105253463845158	0.0106357297538498	0.0105253463845158	0.0106357297538498	0.0105253463845158	0.0106357297538498	0.0105253463845158	0.0106357297538498	0.0105253463845158	0.0106357297538498	0.0105253463845158	0.0106357297538498	0.0105253463845158	0.0106357297538498	0.0105253463845158	0.0106357297538498
29	0.0102949541783806	0.0143850367105626	0.0107308506913949	0.0129245968633033	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641	0.0105263953545641
30	0.0101234117458986	0.0152271278496256	0.0129631343668534	0.0129631343668534	0.0103559743695371	0.0104412234124589	0.0103560022284193	0.0104412234124568	0.0103560022284191	0.0104412234124568	0.0103560022284191	0.0104412234124568	0.0103560022284191	0.0104412234124568	0.0103560022284191	0.0104412234124568	0.0103560022284191	0.0104412234124568	0.0103560022284191	0.0104412234124568	0.0103560022284191	0.0104412234124568	0.0103560022284191	0.0104412234124568
31	0.0101234090049177	0.0172447866562912	0.0105749666076752	0.0179260888412292	0.0103560514703536	0.0103560514703536	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494	0.0103560514703494
32	0.010007025727919	0.01591830442157	0.0103910626108106	0.0228890433156051	0.0102120351684211	0.0102896250531356	0.0102120351684215	0.0102856327528266	0.0102120351684215	0.0102856327586664	0.0102120351684215	0.0102856327586642	0.0102120351684215	0.0102856327586642	0.0102120351684215	0.0102856327586642	0.0102120351684215	0.0102856327586642	0.0102120351684215	0.0102856327586642	0.0102120351684215	0.0102856327586642	0.0102120351684215	0.0102856327586642
33	0.0100070240462481	0.0143844061647529	0.027851997789981	0.027851997789981	0.0102231986359175	0.0102231986359175	0.0102152140353037	0.0102152140353037	0.0102152140469834	0.0102152140469834	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979	0.010215214046979
34	0.00993932239958862	0.0119565681824499	0.0105501170240398	0.0240948980217019	0.0101445753107628	0.0101848154584492	0.0101445753107171	0.0101808231581375	0.0101445753107171	0.0101808231639773	0.0101445753107171	0.0101808231639751	0.0101445753107171	0.0101808231639751	0.0101445753107171	0.0101808231639751	0.0101445753107171	0.0101808231639751	0.0101445753107171	0.0101808231639751	0.0101445753107171	0.0101808231639751	0.0101445753107171	0.0101808231639751
35	0.00993932121679056	0.0107295132150728	0.0105160292865821	0.0203377982534228	0.010146432280981	0.010146432280981	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712	0.0101464322809712
36	0.00988275208276237	0.0111352065444207	0.0165806984851437	0.0165806984851437	0.0100833620535442	0.0101152624391138	0.0100831007098503	0.0101152624224523	0.0100831007098167	0.0101152624224523	0.0100831007098167	0.0101152624224523	0.0100831007098167	0.0101152624224523	0.0100831007098167	0.0101152624224523	0.0100831007098167	0.0101152624224523	0.0100831007098167	0.0101152624224523	0.0100831007098167	0.0101152624224523	0.0100831007098167	0.0101152624224523
37	0.00988275107723801	0.0132692785562214	0.0111535715905269	0.0160054225993943	0.0100840925972466	0.0100840925972466	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333	0.0100840925639333
38	0.00982483326499593	0.0147911625326426	0.0105420986525968	0.015430146713645	0.0100080849084744	0.0100467894062514	0.0100080850366325	0.0100464200690693	0.0100080850366325	0.0100464200690693	0.0100080850366325	0.0100464200690693	0.0100080850366325	0.0100464200690693	0.0100080850366325	0.0100464200690693	0.0100080850366325	0.0100464200690693	0.0100080850366325	0.0100464200690693	0.0100080850366325	0.0100464200690693	0.0100080850366325	0.0100464200690693
39	0.00982483214020874	0.0149821945440343	0.0104502726806796	0.0148548708278956	0.0100053568825845	0.0100094862152563	0.0100053568752568	0.0100087475742053	0.0100053568752568	0.0100087475742053	0.0100053568752568	0.0100087475742053	0.0100053568752568	0.0100087475742053	0.0100053568752568	0.0100087475742053	0.0100053568752568	0.0100087475742053	0.0100053568752568	0.0100087475742053	0.0100053568752568	0.0100087475742053	0.0100053568752568	0.0100087475742053
40	0.00976443190529928	0.0153960276924516	0.0142795949421463	0.0142795949421463	0.00992308525661095	0.00997218302426123	0.00992222070658835	0.00997107507934133	0.00992222070313078	0.00997107507934133	0.00992222070313078	0.00997107507934133	0.00992222070313078	0.00997107507934133	0.00992222070313078	0.00997107507934133	0.00992222070313078	0.00997107507934133	0.00992222070313078	0.00997107507934133	0.00992222070313078	0.00997107507934133	0.00992222070313078	0.00997107507934133
41	0.00976443046711421	0.0138024729354484	0.0110305081926626	0.0162473087963203	0.00992146567063993	0.00993487983326612	0.00992147511856882	0.00993340258447733	0.00992147511856885	0.00993340258447733	0.00992147511856885	0.00993340258447733	0.00992147511856885	0.00993340258447733	0.00992147511856885	0.00993340258447733	0.00992147511856885	0.00993340258447733	0.00992147511856885	0.00993340258447733	0.00992147511856885	0.00993340258447733	0.00992147511856885	0.00993340258447733
42	0.00969039896634114	0.0133845553089373	0.0104355914912074	0.0182150226504944	0.00984808087923935	0.00989757664227101	0.0098480808698793	0.00989573008961332	0.0098480808698793	0.00989573008961332	0.0098480808698793	0.00989573008961332	0.0098480808698793	0.00989573008961332	0.0098480808698793	0.00989573008961332	0.0098480808698793	0.00989573008961332	0.0098480808698793	0.00989573008961332	0.0098480808698793	0.00989573008961332	0.0098480808698793	0.00989573008961332
43	0.00969039713170512	0.0128957980019272	0.0104729261114036	0.0201827365046684	0.00984728506740001	0.00986027345127591	0.00984728505819928	0.00985805759474932	0.00984728505819928	0.00985805759474932	0.00984728505819928	0.00985805759474932	0.00984728505819928	0.00985805759474932	0.00984728505819928	0.00985805759474932	0.00984728505819928	0.00985805759474932	0.00984728505819928	0.00985805759474932	0.00984728505819928	0.00985805759474932	0.00984728505819928	0.00985805759474932
44	0.00960195183223084	0.0128908418212862	0.0221504503588425	0.0221504503588425	0.00978989834301924	0.0098229702602808	0.00978205401633059	0.00982038509988532	0.00978205407208979	0.00982038509988532	0.00978205407209016	0.00982038509988532	0.00978205407209016	0.00982038509988532	0.00978205407209016	0.00982038509988532	0.00978205407209016	0.00982038509988532	0.00978205407209016	0.00982038509988532	0.00978205407209016	0.00982038509988532	0.00978205407209016	0.00982038509988532
45	0.00960194949100545	0.013018604535031	0.0109032921550497	0.0213259138266484	0.00978271334093092	0.00978566706928569	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132	0.00978271260502132
46	0.00948776296809802	0.0133827703903846	0.0105058657583011	0.0205013772944544	0.00970989842364793	0.00974836387829058	0.00970989842359593	0.00974688664023565	0.00970989842359593	0.00974688664023565	0.00970989842359593	0.00974688664023565	0.00970989842359593	0.00974688664023565	0.00970989842359593	0.00974688664023565	0.00970989842359593	0.00974688664023565	0.00970989842359593	0.00974688664023565	0.00970989842359593	0.00974688664023565	0.00970989842359593	0.00974688664023565
47	0.00948776013006122	0.0132171345555273	0.0104961077190708	0.0196768407622603	0.00971106068729547	0.00971106068729547	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998	0.00971106067544998
48	0.00936701396192482	0.0130849286964818	0.0102454060800726	0.0188523042300662	0.0096092921459783	0.00966072483626236	0.00960929232637034	0.00966072490147523	0.00960929232637034	0.00966072490147523	0.00960929232637034	0.00966072490147523	0.00960929232637034	0.00966072490147523	0.00960929232637034	0.00966072490147523	0.00960929232637034	0.00966072490147523	0.00960929232637034	0.00966072490147523	0.00960929232637034	0.00966072490147523	0.00960929232637034	0.00966072490147523
49	0.0093670105573656	0.0128869128237834	0.0100723216532334	0.0180277676978722	0.00961038898522924	0.00961038898522924	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048	0.00961038912750048
50	0.00920080213863761	0.0128153658888476	0.0172032311656781	0.0172032311656781	0.00948254736490922	0.00952384749855522	0.0094657698597688	0.00952384934306852	0.00946576945043121	0.00952384934306699	0.0094657694504132	0.00952384934306699	0.0094657694504132	0.00952384934306699	0.0094657694504132	0.00952384934306699	0.0094657694504132	0.00952384934306699	0.0094657694504132	0.00952384934306699	0.0094657694504132	0.00952384934306699	0.0094657694504132	0.00952384934306699
51	0.00920079818436614	0.0124277634441613	0.01061407577442	0.0267565627798699	0.00946518817586612	0.00946518817586612	0.00946514819467279	0.00946514819467279	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648	0.00946514819466648
52	0.0090298070605441	0.0125145200444218	0.0363098943940616	0.0363098943940616	0.00945900397202789	0.00945900397202789	0.00933392740076925	0.0093507697742046	0.00933389172056107	0.0093507697742	0.00933389173995732	0.0093507697742	0.00933389173994556	0.0093507697742	0.00933389173994556	0.0093507697742	0.00933389173994556	0.0093507697742	0.00933389173994556	0.0093507697742	0.00933389173994556	0.0093507697742	0.00933389173994556	0.0093507697742
53	0.00902980251381005	0.0121966807794517	0.0125219315071684	0.0276299662195318	0.00933265014123678	0.00933265014123678	0.00933238523240007	0.00933238523240007	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214	0.0093323852362214
54	0.00880761110988621	0.0122425630322692	0.0101244491841128	0.0189500380450019	0.00915629423206605	0.00917768155185914	0.00915626430495166	0.00917769020534067	0.00915626430493115	0.00917769020533302	0.00915626430493115	0.00917769020533302	0.00915626430493115	0.00917769020533302	0.00915626430493115	0.00917769020533302	0.00915626430493115	0.00917769020533302	0.00915626430493115	0.00917769020533302	0.00915626430493115	0.00917769020533302	0.00915626430493115	0.00917769020533302
55	0.00880760597713455	0.012067979250897	0.010270109870472	0.010270109870472	0.0091484469565657	0.0091484469565657	0.0091483591059928	0.0091483591059928	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209	0.00914835910597209
56	0.00857777067249311	0.0118308542142624	0.00995534777931488	0.0119931564107187	0.00894862999759541	0.00900459857851109	0.00894858787608758	0.00900461063647675	0.00894858787608986	0.00900461063646603	0.00894858787608986	0.00900461063646603	0.00894858787608986	0.00900461063646603	0.00894858787608986	0.00900461063646603	0.00894858787608986	0.00900461063646603	0.00894858787608986	0.00900461063646603	0.00894858787608986	0.00900461063646603	0.00894858787608986	0.00900461063646603
57	0.00857776499737155	0.011731694586871	0.00995749139198442	0.0137162029509653	0.00894567246488033	0.00894567246488033	0.00894563272086701	0.00894563272086701	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707	0.00894563272086707
58	0.00830263939530227	0.0113325903702761	0.00996246827848908	0.0154392494912119	0.00874293235195937	0.00883151560516305	0.00874291442331574	0.00883153106761282	0.00874291442331315	0.00883153106759905	0.00874291442331315	0.00883153106759905	0.00874291442331315	0.00883153106759905	0.00874291442331315	0.00883153106759905	0.00874291442331315	0.00883153106759905	0.00874291442331315	0.00883153106759905	0.00874291442331315	0.00883153106759905	0.00874291442331315	0.00883153106759905
59	0.00830263316771662	0.0112169482367296	0.0100177338996808	0.0171622960314585	0.00874497411848903	0.00874497411848903	0.00874499128318086	0.00874499128318086	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555	0.00874499128316555
60	0.0079979925307099	0.0108598832209193	0.0188853425717051	0.0188853425717051	0.00867333051441833	0.00867333051441833	0.0085206194790089	0.00859049342382005	0.00851984805570816	0.00859736988690979	0.00851984715387378	0.00859736994562544	0.00851984716087045	0.00859736994573829	0.00851984716087865	0.00859736994573829	0.00851984716087865	0.00859736994573829	0.00851984716087865	0.00859736994573829	0.00851984716087865	0.00859736994573829	0.00851984716087865	0.00859736994573829
61	0.00799798583748906	0.0106477481100581	0.0110221131818933	0.0200621618945906	0.00852587252766526	0.00857918687715209	0.00851631799040417	0.00851631799040417	0.00851631557108845	0.00851631557108845	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756	0.00851631557155756
62	0.00766707033710544	0.0105194516262706	0.0104457785577658	0.0212389812174761	0.00822838245568278	0.00849629325648362	0.00821224587253806	0.00828149770509844	0.0082122462244713	0.00830212709439826	0.00821224622442297	0.0083021272705452	0.00821224622442297	0.00830212727088377	0.00821224622442297	0.00830212727088377	0.00821224622442297	0.00830212727088377	0.00821224622442297	0.00830212727088377	0.00821224622442297	0.00830212727088377	0.00821224622442297	0.00830212727088377
63	0.00766706325710126	0.0101395830582567	0.00983397186468941	0.0224158005403616	0.00821042881176466	0.00841339963581514	0.00820882024825328	0.00820882024825328	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921	0.00820882024997921
64	0.00730870084970238	0.010053061064367	0.0235926198632471	0.0235926198632471	0.00833050601514667	0.00833050601514667	0.00790261631843526	0.00797250198637682	0.00790089924364549	0.00800688430188673	0.00790089862928886	0.00800688459546496	0.00790089863161219	0.00800688459602926	0.00790089863162437	0.00800688459602926	0.00790089863162437	0.00800688459602926	0.00790089863162437	0.00800688459602926	0.00790089863162437	0.00800688459602926	0.00790089863162437	0.00800688459602926
65	0.00730869348849131	0.00964856352598915	0.0107558392713086	0.0316773402109733	0.00792570279380328	0.00835164623833987	0.00789770744544674	0.00789770744544674	0.00789770751233273	0.00789770751233273	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736	0.0078977075122736
66	0.00692299533948524	0.00946741241785181	0.0110638793521115	0.0397620605586995	0.00766078948965608	0.00837278646153306	0.00761239545455873	0.0076635062676552	0.00761239424952331	0.0077116415093752	0.00761239424953586	0.00771164192038473	0.00761239424953586	0.00771164192117474	0.00761239424953586	0.00771164192117474	0.00761239424953586	0.00771164192117474	0.00761239424953586	0.00771164192117474	0.00761239424953586	0.00771164192117474	0.00761239424953586	0.00771164192117474
67	0.00692298781165265	0.0091214590365088	0.0127222994834076	0.0478467809064257	0.00778375407974372	0.00839392668472625	0.00761236150535074	0.00761236150535074	0.00761232257400778	0.00761232257400778	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957	0.00761232258082957
68	0.00651686801038589	0.00880025174265389	0.0559315012541518	0.0559315012541518	0.00841506690791945	0.00841506690791945	0.00737307037752546	0.00737307037752546	0.0072686211735228	0.00741639871686367	0.00726582008398937	0.00741639924530449	0.00726581157395503	0.00741639924632022	0.00726580015907466	0.00741639924632022	0.00726580016916813	0.00741639924632022	0.00726580017833052	0.00741639924632022	0.00726580017825307	0.00741639924632022	0.00726580017825307	0.00741639924632022
69	0.0065168604385237	0.00857623836160842	0.0119757747022605	0.0433662220708582	0.00742680029942516	0.00812909967423097	0.00726913049366194	0.00726913049366194	0.00726877732060791	0.00726877732060791	0.00726877790776438	0.00726877790776438	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296	0.00726877790889296
70	0.00610207075049158	0.0080476380710993	0.0110004044111788	0.0308009428875646	0.00710076404355412	0.00784313244054249	0.00688492154291093	0.00704551483021197	0.00688480560903721	0.00707840935413987	0.00688480562427208	0.00707839808574916	0.0068848056242766	0.00707839807114675	0.0068848056242766	0.00707839807115389	0.0068848056242766	0.00707839807115389	0.0068848056242766	0.00707839807115389	0.0068848056242766	0.00707839807115389	0.0068848056242766	0.00707839807115389
71	0.00610206328872623	0.00796191522275593	0.018235663704271	0.018235663704271	0.007557165206854	0.007557165206854	0.00689101697085116	0.00689101697085116	0.00688804138767184	0.00688804138767184	0.00688801826373394	0.00688801826373394	0.00688801823340054	0.00688801823340054	0.00688801823341483	0.00688801823341483	0.00688801823341483	0.00688801823341483	0.00688801823341483	0.00688801823341483	0.00688801823341483	0.00688801823341483	0.00688801823341483	0.00688801823341483
72	0.00566811694701829	0.00751840090377165	0.0105483266926093	0.0152069854973687	0.00682192742232104	0.00721488406518687	0.00649621069326901	0.00669379756607224	0.00649617851686281	0.00669226548699469	0.0064961785144385	0.00669225393479134	0.00649617851443564	0.00669225391968688	0.00649617851443564	0.00669225391969402	0.00649617851443564	0.00669225391969402	0.00649617851443564	0.00669225391969402	0.00649617851443564	0.00669225391969402	0.00649617851443564	0.00669225391969402
73	0.00566810967391486	0.00729276488194949	0.0121783072904664	0.0121783072904664	0.00687260292351973	0.00687260292351973	0.00649657816129331	0.00649657816129331	0.00649648958631754	0.00649648958631754	0.00649648960584875	0.00649648960584875	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321	0.00649648960597321
74	0.00523573270616782	0.00692521949029301	0.0121587591451432	0.0333469731096855	0.00664118367500534	0.00730544697438895	0.00615890182959117	0.00648279588028166	0.00615871136866346	0.00632801953566197	0.00615871130416412	0.00632801954324471	0.00615871130428828	0.00632801954330227	0.00615871130428828	0.00632801954330227	0.00615871130428828	0.00632801954330227	0.00615871130428828	0.00632801954330227	0.00615871130428828	0.00632801954330227	0.00615871130428828	0.00632801954330227
75	0.00523572577130444	0.00672162140242681	0.0107155831275719	0.0545156389289046	0.00657567255199021	0.00773829102525816	0.00615954485829036	0.00646901359927001	0.0061595494850064	0.0061595494850064	0.00615954948064067	0.00615954948064067	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133	0.00615954948063133
76	0.00480326478763325	0.00641067038549974	0.0756843047481237	0.0756843047481237	0.00817113507612738	0.00817113507612738	0.00645523131825836	0.00645523131825836	0.00587069768980208	0.00602390519532064	0.00577664230401468	0.00598675407550189	0.00576728021190684	0.00598576888065785	0.00576560244210656	0.00598576261384925	0.00576565023807152	0.00598576255663715	0.00576564856555323	0.00598576255537196	0.00576564863850783	0.00598576255582436	0.00576564863703648	0.00598576255582436
77	0.00480325825565356	0.00616303851555978	0.0116274520285163	0.0675826337183871	0.00642071578917942	0.00793192532996857	0.00575744149096427	0.00610563167394451	0.00575473834380232	0.00588826090563488	0.00575479437837488	0.00581395867036311	0.00575479437032367	0.00581198828068437	0.00575479437045178	0.00581197574706716	0.00575479437045178	0.00581197563264298	0.00575479437045178	0.00581197563011258	0.00575479437045178	0.00581197563101739	0.00575479437045178	0.00581197563101739
78	0.0043736038369078	0.00583581121804599	0.0142297929473114	0.0594809626886506	0.00629970844853615	0.00769271558380977	0.00532504135294426	0.00575603202963066	0.00530274025677903	0.00575261661594913	0.00530276736146896	0.00564116326522434	0.00530276779926962	0.00563820768071089	0.00530276779487152	0.00563818888028508	0.00530276779485413	0.0056381887086488	0.00530276779485413	0.00563818870485321	0.00530276779485413	0.00563818870621042	0.00530276779485413	0.00563818870621042
79	0.00437359778668528	0.00556717460128559	0.0201785064879172	0.051379291658914	0.00668387909436732	0.00745350583765096	0.00540643238531681	0.00540643238531681	0.0052979648497218	0.00561697232626337	0.00529678494966065	0.00546836786008556	0.00529679015009631	0.00546442708073741	0.00529679010544719	0.005464402013503	0.0052967901044947	0.00546440178465463	0.00529679010447552	0.00546440177959383	0.00529679010447552	0.00546440178140346	0.00529679010447552	0.00546440178140346
80	0.00395962390757832	0.00520149827561963	0.0432776206291774	0.0432776206291774	0.00721429609149215	0.00721429609149215	0.00540479952739854	0.00540479952739854	0.00496029098386361	0.00548132803657761	0.00494679841339393	0.00529557245494678	0.00494644431880409	0.00529064648076393	0.00494645115325695	0.00529061514672092	0.00494645170169668	0.00529061486066045	0.00494645169083469	0.00529061485433446	0.0049464516905536	0.00529061485659649	0.0049464516905536	0.00529061485659649
81	0.00395961839948651	0.00506216581994501	0.013133822412944	0.0444676651439057	0.00610841222169135	0.0071803646556519	0.00495001901203015	0.00525989192105945	0.00494208819594462	0.00534568374689186	0.00494213548634258	0.00512277704980801	0.00494213557246962	0.00511686588079045	0.00494213557181285	0.00511682827993883	0.00494213557181285	0.00511682793666628	0.00494213557181285	0.00511682792907509	0.00494213557181285	0.00511682793178952	0.00494213557181285	0.00511682793178952
82	0.00355480533280417	0.00470250954662346	0.0208995781337614	0.0456577096586339	0.00629684827121997	0.00714643321981165	0.00471466907429168	0.00518662168893078	0.00463012440767064	0.0052100394572061	0.00462959345346146	0.00494998164466923	0.00462959621286613	0.00494308528081697	0.00462959610041268	0.00494304141315675	0.00462959610000925	0.0049430410126721	0.00462959610000996	0.00494304100381571	0.00462959610000996	0.00494304100698255	0.00462959610000996	0.00494304100698255
83	0.0035548003792278	0.00450164934734489	0.022949181870858	0.0468477541733622	0.00651239694893312	0.0071125017839714	0.00475213601768651	0.0051133514568021	0.00462969626214469	0.00507439516752035	0.0046288950659085	0.00477718623953046	0.00462890007676627	0.00476930468084349	0.00462889996405344	0.00476925454637467	0.0046288999629833	0.00476925408867792	0.00462889996299669	0.00476925407855634	0.00462889996299669	0.00476925408217558	0.00462889996299669	0.00476925408217558
84	0.0031692864728271	0.00420893476852033	0.0480377986880904	0.0480377986880904	0.00707857034813115	0.00707857034813115	0.00504008122467342	0.00504008122467342	0.00437110577230566	0.00493875087783459	0.00425804661494022	0.00460439083439168	0.0042450724792769	0.00459552408087001	0.00424373848347782	0.00459546767959258	0.00424386695623661	0.00459546716468375	0.00424387162247418	0.00459546715329696	0.00424387160298785	0.00459546715736861	0.00424387160064711	0.00459546715736861
85	0.00316928210501716	0.00395116363793488	0.0183386746654274	0.0342675525474399	0.00598018148119992	0.00700793777180227	0.00438708768499277	0.00496613256939054	0.00424078829417478	0.00480310658814883	0.00423394241210759	0.0044315954292529	0.0042340618269803	0.00442174348089653	0.00423406614345565	0.0044216808128105	0.00423406597300047	0.00442168024068957	0.00423406596946898	0.00442168022803759	0.00423406596945748	0.00442168023256164	0.00423406596945748	0.00442168023256164
86	0.0028061998030536	0.00377396890733389	0.0204973064067893	0.0204973064067893	0.00597113308802786	0.00693730519547339	0.00416190851774873	0.00489218391410765	0.00381610829358152	0.00466746229846308	0.00380759801739081	0.00425880002411413	0.00380732921322894	0.00424796288092305	0.00380733289097124	0.00424789394602842	0.00380733280731436	0.0042478933166954	0.00380733280836031	0.00424789330277821	0.00380733280836883	0.00424789330775468	0.00380733280836883	0.00424789330775468
87	0.00280619600635538	0.0034650085341708	0.012815768672749	0.0312404683532488	0.00549520278707662	0.00686667261914451	0.00397300031441601	0.00481823525882477	0.00380288323001721	0.00453181800877732	0.00380160574429734	0.00408600461897535	0.00380161294698034	0.00407418228094957	0.00380161291150913	0.00407410707924633	0.0038016129107412	0.00407410639270122	0.00380161291074619	0.00407410637751884	0.00380161291074619	0.00407410638294771	0.00380161291074619	0.00407410638294771
88	0.00246429540399899	0.00335423505982066	0.0419836302997082	0.0419836302997082	0.00679604004281563	0.00679604004281563	0.00474428660354188	0.00474428660354188	0.00370244494738318	0.00439617371909156	0.00346471634630168	0.00391320921383657	0.00346273458777267	0.00390040168097609	0.00346222682509812	0.00390032021246425	0.0034622155237795	0.00390031946870705	0.00346221493999487	0.00390031945225946	0.00346221496007299	0.00390031945814074	0.00346221496009011	0.00390031945814074
89	0.00246429218292568	0.00305098550730727	0.0285789060533674	0.0532796470908717	0.00639673010085583	0.00702232910923609	0.00407666812539549	0.00493117837843285	0.00349771982863775	0.00426052942940581	0.00345763848460097	0.0037404138086978	0.00345641963354654	0.00372662108100261	0.00345639668786311	0.00372653334568217	0.0034563961416371	0.00372653254471287	0.00345639615759402	0.00372653252700009	0.00345639615898399	0.00372653253333377	0.00345639615898399	0.00372653253333377
90	0.0021450500173467	0.00300461358470496	0.013144582946824	0.0645756638820352	0.00521824250987301	0.00724861817565654	0.00333689463904061	0.00511807015332381	0.00309622157108743	0.00412488513972005	0.00306764013892233	0.00356761840355902	0.00306708971125859	0.00355284048102913	0.00306703367132015	0.00355274647890009	0.00306703277095207	0.00355274562071869	0.00306703281548319	0.00355274560174072	0.00306703281725839	0.0035527456085268	0.00306703281725839	0.0035527456085268
91	0.00214504731955419	0.00277190207314806	0.01169419250237	0.0758716806731987	0.0048582067966083	0.007474907242077	0.00324077092937923	0.00530496192821478	0.00306483984934462	0.00398924085003429	0.00305927648940408	0.00339482299842024	0.00305882261697168	0.00337905988105565	0.00305881138075313	0.003378959612118	0.00305881126496214	0.00337895869672452	0.00305881128378689	0.00337895867648134	0.00305881128377415	0.00337895868371983	0.00305881128377415	0.00337895868371983
92	0.00185572886538347	0.00267773743153011	0.0871676974643621	0.0871676974643621	0.00770119630849746	0.00770119630849746	0.00549185370310575	0.00549185370310575	0.00385359656034854	0.00385359656034854	0.00322202759328147	0.00322202759328147	0.00298633316249341	0.00320527928108217	0.00279640701110042	0.00320517274533592	0.00274844290184216	0.00320517177273034	0.00274234110194828	0.00320517175122197	0.00274102004005887	0.00320517175891287	0.00274093580381939	0.00320517175891287
93	0.00185572668525438	0.00255694034018811	0.0210531282279384	0.0561073799167598	0.00573206683657642	0.00675325102289911	0.00366268321347444	0.00499332306215725	0.00297981831090278	0.00356529280352458	0.002742448459769	0.0030451673342786	0.0027350300224171	0.00303149868110869	0.00273482319373889	0.00303138587855384	0.00273478075806317	0.00303138484873617	0.00273478080911283	0.00303138482596259	0.00273478079044833	0.0030313848341059	0.002734780790355	0.0030313848341059
94	0.00159295994270803	0.00231527381987685	0.0250470623691575	0.0250470623691575	0.00580530573730076	0.00580530573730076	0.00361839491975048	0.00449479242120876	0.00284801413954813	0.00327698904670062	0.00252628787653294	0.00286830707527574	0.00250993690850583	0.00285771808113521	0.00250969080562936	0.00285759901177175	0.00250958150182885	0.00285759792474199	0.00250958263297265	0.00285759790070322	0.00250958236878596	0.00285759790929893	0.00250958236985812	0.00285759790929893
95	0.00159295822856473	0.00231102539173507	0.0131687327027037	0.0223075252987858	0.00486072087075308	0.00566482149867693	0.0029448164594404	0.00399626178026026	0.00252703373515876	0.00298868528987666	0.0025007752766512	0.00269144681627287	0.00250072068464148	0.00268393748116173	0.00250069633299149	0.00268381214498967	0.00250069596606026	0.00268381100074781	0.00250069598411016	0.00268381097544385	0.0025006959842607	0.00268381098449196	0.0025006959842607	0.00268381098449196
96	0.00136022052306098	0.00202964330524344	0.0141196472583022	0.0195679882284141	0.00492147054429056	0.0055243372600531	0.00288432864624694	0.00349773113931176	0.00236969741876427	0.0027003815330527	0.00233603381586894	0.00251458655727001	0.0023359991908485	0.00251015688118824	0.00233594360237003	0.00251002527820759	0.00233594307659685	0.00251002407675364	0.00233594309850453	0.00251002405018447	0.00233594309947565	0.00251002405968499	0.00233594309947565	0.00251002405968499
97	0.00136021922880862	0.00212376713024621	0.0168284511580424	0.0168284511580424	0.00538385302142927	0.00538385302142927	0.00299920049836327	0.00299920049836327	0.00241207777622875	0.00241207777622875	0.00233772629826714	0.00233772629826714	0.00233637628121476	0.00233637628121476	0.0023362384114255	0.0023362384114255	0.00233623715275946	0.00233623715275946	0.0023362371249251	0.0023362371249251	0.00233623713487802	0.00233623713487802	0.00233623713487802	0.00233623713487802
98	0.00116032488795937	0.0018466951238774	0.0149716446667226	0.0694562509199953	0.00492572598456111	0.00676931084884937	0.00281788976954899	0.00432766044716837	0.00222813427931418	0.00335612842505032	0.00214868921352824	0.00291195405073525	0.00211978796485661	0.00253469874447701	0.0021188335991335	0.00240165391499818	0.00211868110358918	0.00228444348573417	0.00211866320729532	0.00227026325475687	0.00211866236991722	0.00223179381887609	0.00211866238952317	0.00222805152405409
99	0.00116032396692667	0.00192407303080686	0.122084050681948	0.122084050681948	0.00815476867626946	0.00815476867626946	0.00565612039597348	0.00565612039597348	0.00430017907387189	0.00430017907387189	0.00348618180320337	0.00348618180320337	0.00273302120773925	0.00273302120773925	0.00246706941857086	0.00246706941857086	0.00223264981870888	0.00223264981870888	0.00220428938458865	0.00220428938458865	0.00212735050287416	0.00212735050287416	0.00211986591323015	0.00211986591323015
100	0.000993836768683382	0.00172213424840015	0.087261224800313	0.111728579889086	0.00761575020908003	0.00790323341652449	0.00481151801275993	0.00542922695166565	0.00354143019188175	0.00408303219157539	0.00273721554214157	0.00330437685233264	0.00238899441812892	0.00259120951327777	0.00211428054509085	0.00235440659265067	0.00209187201446937	0.00211953504920599	0.00193899857616543	0.00209787600023803	0.00191512624155129	0.00202305476613676	0.0019149450003556	0.00201931236562665
101	0.000993836156637574	0.00171843857272733	0.0251653281790532	0.101373109096224	0.00566302449402256	0.00765169815677951	0.00346817190576078	0.00520233350735781	0.00240115304260916	0.00386588530927889	0.00209927635352957	0.00312257190146192	0.00192924365624212	0.00244939781881629	0.0019189767358374	0.00224174376673049	0.00191878661823654	0.00200642027970311	0.00191880091730187	0.0019914626158874	0.00191875902939935	0.00191875902939935	0.00191875881802315	0.00191875881802315
102	0.00086114332470567	0.00163870609028048	0.0237421238923181	0.0910176383033623	0.00563285362922064	0.00740016289703454	0.00335715438977294	0.00497544006304998	0.00224743546624498	0.00364873842698239	0.00201903740665739	0.0029407669505912	0.00177539662830825	0.00230758612435482	0.00176663550788578	0.0021290809408103	0.00176663664885735	0.00189330551020022	0.00176666148322522	0.00188504923153677	0.00176664908230159	0.00184883428874082	0.00176664898544347	0.00184883254394298
103	0.00086114295636807	0.00165985380623742	0.042197504495182	0.0806621675105004	0.00629345428640343	0.00714862763728957	0.00360777794768404	0.00474854661874215	0.00263838758102325	0.00343159154468589	0.00208659503961128	0.00275896199972047	0.00193838782761409	0.00216577442989334	0.00178918823308141	0.00201641811489011	0.00178019074069734	0.00178019074069734	0.00177863584718614	0.00177863584718614	0.0017789095480823	0.0017789095480823	0.0017789062698628	0.0017789062698628
104	0.000763346882099473	0.00159833128623799	0.0703066967176384	0.0703066967176384	0.00689709237754459	0.00689709237754459	0.00452165317443431	0.00452165317443431	0.00321444466238939	0.00321444466238939	0.00257715704884975	0.00257715704884975	0.00202396273543186	0.00202396273543186	0.00190375528896993	0.00190375528896993	0.00170134310753345	0.00173200440675357	0.00168084317735673	0.0017838069846315	0.00163352075387957	0.00174815629848156	0.00162095588861174	0.0017002585245069
105	0.000763346689356132	0.00157372007969714	0.0250509406012006	0.0634749981879443	0.0056261781547075	0.00678887203138423	0.00326646692660028	0.00423508257727588	0.00220094281630871	0.00296951482895009	0.00192486668122558	0.0023705071552968	0.00169075621814739	0.0019942771706115	0.00167450850460572	0.00179169091118839	0.00163156794652162	0.0016838180728098	0.00162247700482318	0.00178897812207686	0.00162157637650707	0.00171740304888083	0.00162161077915099	0.00162161077915099
106	0.000696608709197158	0.00158070587961599	0.0566432996582502	0.0566432996582502	0.00668065168522386	0.00668065168522386	0.00394851198011745	0.00394851198011745	0.00272458499551079	0.00272458499551079	0.00216385726174385	0.00216385726174385	0.00196459160579114	0.00196459160579114	0.00167962653340686	0.00167962653340686	0.00163563173886603	0.00163563173886603	0.00158418746590768	0.00179414925952222	0.00153389278772038	0.00168664979928009	0.001528892985219	0.00160071817197491
107	0.00069660862403577	0.00161921080711352	0.044397779813681	0.0933713375293556	0.00614530058739661	0.0072820481092873	0.00357616063087081	0.00477769930794015	0.00260440018381388	0.0032820695037797	0.00201247898770556	0.00261123569644697	0.00177768221168584	0.00227944548413667	0.00163997470030794	0.00190011738418074	0.00160090882439755	0.00180492852026928	0.00153598505594444	0.00179932039696758	0.00152367870428479	0.00165589654967936	0.00152329862238151	0.00157982556479882
108	0.000653314574588091	0.0015642462769619	0.130099375400461	0.130099375400461	0.00788344453335074	0.00788344453335074	0.00560688663576284	0.00560688663576284	0.00383955401204861	0.00383955401204861	0.00305861413115009	0.00305861413115009	0.00259429936248219	0.00259429936248219	0.00212060823495462	0.00212060823495462	0.00197422530167252	0.00197422530167252	0.00180449153441294	0.00180449153441294	0.00162514330007862	0.00162514330007862	0.00149232344446631	0.00155893295762274
109	0.000653314544805047	0.00158804325601848	0.0437176821778311	0.099863987099935	0.00597042790259126	0.00717944792202325	0.00354039767119439	0.00490288968163123	0.00259545797272205	0.00342240560601607	0.00199312696757821	0.00269877449088663	0.00171260448844144	0.00227973351148891	0.00161981593579944	0.00195023262709525	0.00152547429844794	0.00187758109799624	0.00148681909448689	0.00173017293484582	0.00147867724538553	0.00162094298817057	0.00147845442406984	0.00153804035044665
110	0.00062839411719299	0.0015726361680709	0.0212996013082926	0.0696285987994089	0.00515252608633082	0.00647545131069576	0.002795264317625	0.00419889272749961	0.00202368410632008	0.00300525719998353	0.00167925450226125	0.00233893485062317	0.00161804239288143	0.00196516766049563	0.00148285098302143	0.00177985701923588	0.00147371938525074	0.00178093689431996	0.00147099940539667	0.0016558543352787	0.00147086883755996	0.00161674267626252	0.00147086762172288	0.00151714774327057
111	0.000628394109826942	0.00157074660942638	0.0393932104988828	0.0393932104988828	0.00577145469936827	0.00577145469936827	0.00349489577336799	0.00349489577336799	0.00258810879395099	0.00258810879395099	0.0019790952103597	0.0019790952103597	0.00165060180950234	0.00165060180950234	0.00160948141137651	0.00160948141137651	0.00147109983366015	0.00168429269064367	0.00145516737223501	0.00158153573571158	0.00144870996358512	0.00161254236435447	0.00144759772447538	0.00149625513609448
112	0.000612925394152481	0.00160956864863569	0.0208928503068639	0.043958844607125	0.00499452680622403	0.00591857844585031	0.00275403486386696	0.00353409464798569	0.00201053875874866	0.002603199488209	0.00165026927783604	0.00199514876578761	0.00157656834243346	0.00168809063770411	0.00144252568246016	0.0016074787046216	0.00143391622857267	0.00158764848696739	0.00143262357386855	0.00150721713614446	0.00142389733043779	0.00160834205244642	0.00142354153966078	0.0014753625289184
113	0.000612925393020896	0.00161958799823343	0.0485244787153673	0.0485244787153673	0.00606570219233235	0.00606570219233235	0.00357329352260339	0.00357329352260339	0.002618290182467	0.002618290182467	0.00201120232121552	0.00201120232121552	0.00172557946590587	0.00172557946590587	0.0016054759978667	0.0016054759978667	0.00149100428329111	0.00149100428329111	0.00143289853657733	0.00143289853657733	0.00142049991815787	0.00160414174053837	0.00139790199242243	0.00145446992174231
114	0.000601656677625854	0.00158355968860175	0.030576320390018	0.0824546750625163	0.00562893098303906	0.00672325136253695	0.00324691617969792	0.00425814138474973	0.00217874979377837	0.00306442066452269	0.0018321853225055	0.00240399066382232	0.00159510080071512	0.00202789215602985	0.00145326942878	0.00179453161842225	0.00140450211446716	0.00165890895641354	0.00139767613598884	0.00156115431053176	0.00136587267364948	0.00159994142863031	0.00136098209077826	0.00143357731456623
115	0.000601656676112004	0.00156701223812451	0.036898959778097	0.116384871409665	0.00567557928739159	0.00738080053274154	0.00347313570669576	0.00494298924689608	0.00231572500782714	0.00351055114657838	0.00197818766948025	0.00279677900642912	0.00160806207246312	0.00233020484615382	0.0015075091192259	0.0019835872389778	0.00140716695464006	0.00182681362953597	0.00139715719453372	0.00168941008448618	0.00135817052671348	0.00159574111672226	0.00134903414186879	0.00141268470739014
116	0.000590280668648292	0.00152674318601939	0.150315067756814	0.150315067756814	0.00803834970294613	0.00803834970294613	0.00562783710904243	0.00562783710904243	0.00395668162863407	0.00395668162863407	0.00318956734903592	0.00318956734903592	0.0026325175362778	0.0026325175362778	0.00217264285953334	0.00217264285953334	0.0019947183026584	0.0019947183026584	0.00181766585844061	0.00181766585844061	0.00159154080481421	0.00159154080481421	0.00132644074656497	0.00139179210021406
117	0.000590280661140686	0.00153888569801906	0.0367827711665676	0.105153359988089	0.00566270094250437	0.00734414406788969	0.00347436586987272	0.00466181274528999	0.00227608706293103	0.00331596230794301	0.00194017769792145	0.00262898813457704	0.00160090163231414	0.00222392057753371	0.00147264711568315	0.00188389674055543	0.00138657861303295	0.0017546579654001	0.00137722208943061	0.00160095343996427	0.00131724508090124	0.00147167097479603	0.00131010121030341	0.00137089949303797
118	0.000577049279489911	0.00154274443995314	0.0599916522193632	0.0599916522193632	0.00664993843283325	0.00664993843283325	0.00369578838153755	0.00369578838153755	0.00267524298725195	0.00267524298725195	0.00206840892011815	0.00206840892011815	0.00181532361878962	0.00181532361878962	0.00159515062157752	0.00159515062157752	0.0015145976281418	0.0015145976281418	0.00138424102148793	0.00138424102148793	0.00135180114477784	0.00135180114477784	0.00129062206560973	0.00135000688586189
119	0.000577049254232186	0.00153234290051449	0.0330014018739804	0.0648398105344485	0.00562446741965521	0.00667032888970371	0.00312817873717743	0.003844594431718	0.00215066248140449	0.0027199270646909	0.00178456228686168	0.0021208848976243	0.00159010465308497	0.00187540595604151	0.00141106401260999	0.00161273232964354	0.00137148552026692	0.00153964967490095	0.00133553951794257	0.00139967151151612	0.00128950349824522	0.00135518107864468	0.00128654315515261	0.0013291142786858
120	0.000561337950757151	0.00158127968511191	0.0313150127247527	0.0696879688495337	0.00561323203591412	0.00669071934657417	0.00302071025106341	0.00399340048189845	0.00211745980863113	0.00276461114212986	0.00174382680659301	0.00217336087513045	0.00158739222569982	0.00193548829329339	0.00139320862014761	0.00163031403770957	0.00136380644573767	0.00156470172166009	0.00131274458168296	0.0014151020015443	0.00127525678449998	0.00135856101251152	0.00127299711987885	0.00130822167150972
121	0.000561337885277317	0.00150035287584172	0.074536127164619	0.074536127164619	0.00671110980344463	0.00671110980344463	0.0041422065320789	0.0041422065320789	0.00280929521956881	0.00280929521956881	0.00222583685263659	0.00222583685263659	0.00199557063054528	0.00199557063054528	0.00164789574577559	0.00164789574577559	0.00158975376841924	0.00158975376841924	0.00143053249157249	0.00143053249157249	0.00136194094637836	0.00136194094637836	0.00126666572740945	0.00128732906433363
122	0.000543749653980275	0.00162710933517596	0.0462860556098348	0.10191993732255	0.00572435178850018	0.00709652026126046	0.00350541000175784	0.00463178304086659	0.00243622105233978	0.00312700837431856	0.00199532843984113	0.00247150673430524	0.00161101113619744	0.00220995335846634	0.00151238872354985	0.00179959169392727	0.00136587060540203	0.00172706741125801	0.00135029901935333	0.0015249914399272	0.00125748314544862	0.0014360482427915	0.00124536731249615	0.00126643645715755
123	0.000543749518443998	0.00148817909971689	0.05394857252741	0.129303747480481	0.00587693022098556	0.00748193071907629	0.00355392472708454	0.00512135954965429	0.00263662269925094	0.0034447215290683	0.00201454397323012	0.00271717661597388	0.00166003487005005	0.00242433608638739	0.00158973993004782	0.00195128764207894	0.00139404748204276	0.00186438105409678	0.00135894337263606	0.00161945038828192	0.00126704344487847	0.00151015553920464	0.00124554384998146	0.00124554384998146
124	0.000524630311258043	0.00161051727058301	0.156687557638412	0.156687557638412	0.00786734117689212	0.00786734117689212	0.00561093605844199	0.00561093605844199	0.00376243468381805	0.00376243468381805	0.00296284649764253	0.00296284649764253	0.00263871881430845	0.00263871881430845	0.00210298359023062	0.00210298359023062	0.00200169469693556	0.00200169469693556	0.00171390933663664	0.00171390933663664	0.00158426283561778	0.00158426283561778	0.00122283336661129	0.00122834260202497
125	0.000524630060606431	0.00154303504812634	0.0388398842300521	0.13911130524477	0.00563550783329783	0.00758444625127778	0.00317588359150239	0.00528269107589019	0.00217447063635697	0.00353540060346618	0.00179948730979509	0.00279127286167196	0.00159494242462185	0.00248343937366376	0.00139948403830126	0.00199457381023999	0.00135258646394131	0.00190053539049695	0.00129025188090753	0.00164400407448946	0.00123105687271228	0.00152419491245553	0.00120592143054349	0.00121114135406848
126	0.000506399181433362	0.00157737511728761	0.0441169473118259	0.121535052851127	0.00566233862816136	0.00730155132566345	0.0034687241334515	0.0049544460933384	0.00225227926685102	0.0033083665231143	0.00188902804988248	0.00261969922570139	0.00159892512689285	0.00232815993301908	0.0014251296243714	0.00188616403024937	0.00134853904891599	0.00179937608405834	0.00130956625132102	0.00157409881234227	0.00121853114897344	0.00146412698929328	0.00117589837423513	0.00119394010611198
127	0.000506398770624336	0.00157726551893806	0.0572044244190551	0.103958800457485	0.00663388418206009	0.00701865640004912	0.00356020502302781	0.00462620111078661	0.00264707005719962	0.00308133244276243	0.00202359419903044	0.00244812558973081	0.00166065705684078	0.00217288049237439	0.00159286715147449	0.00177775425025874	0.00138393021309525	0.00169821677761973	0.00134970153913328	0.00150419355019508	0.00123504134540916	0.00140405906613103	0.00117673885815549	0.00117673885815549
128	0.000489191491530214	0.00155636504415583	0.0863825480638431	0.0863825480638431	0.00673576147443478	0.00673576147443478	0.00429795612823481	0.00429795612823481	0.00285429836241055	0.00285429836241055	0.00227655195376024	0.00227655195376024	0.0020176010517297	0.0020176010517297	0.00166934447026811	0.00166934447026811	0.00159705747118112	0.00159705747118112	0.0014342882880479	0.0014342882880479	0.00134399114296878	0.00134399114296878	0.00115877188422592	0.00115877188422592


==> code/synthetic/results/errorVsBandwidth/ApproximationError.txt <==
bandwidth	Projection	LSQR	MLS_Harm_deg1	MLS_Harm_deg2	MLS_Harm_deg3	MLS_Harm_deg4
4	0.0296614798524934	0.0296733336091521	0.0359014528134168	0.0360399857471911	0.035985356360085	0.0359744290186083
5	0.0296614732992299	0.0296752793986534	0.0309740160081485	0.0310432096338809	0.0309999695155165	0.0310045596767375
6	0.0249362065622144	0.0249894119078309	0.0279368739089235	0.0279531081470718	0.027958665092286	0.027961288718244
7	0.0249361973148251	0.0250031170262445	0.0265074796167206	0.0263354333535142	0.0263457420367377	0.0263050141583232
8	0.0211346054719533	0.0212141404987646	0.0232258235721609	0.0232759425051438	0.0231859231701958	0.023187523093578
9	0.0211345926391222	0.0212328931888271	0.0312635428344743	0.0347395051590775	0.0340966958849027	0.0354776571303104
10	0.0177432142884826	0.0179910743501947	0.0189010246157132	0.0193086721638423	0.0192448518423232	0.0194166837187338
11	0.0177431986711984	0.0180287963230862	0.0193636269289857	0.0193871259027198	0.0192905520795184	0.0192020652634862
12	0.0162923659533769	0.0165689869058493	0.0265085445850982	0.0271544092473672	0.0267846796422098	0.0275411831559004
13	0.0162923486177726	0.0166024606023934	0.017888949363448	0.0189081215195376	0.0184162005701054	0.0190092314492515
14	0.0142224788558299	0.014578318101506	0.0149736346974199	0.0158122820659998	0.0153140000974527	0.0159195445835619
15	0.0142224604393522	0.0146089777447043	0.0175251070589783	0.0182223943246796	0.0176137806375643	0.0189083725573372
16	0.0134904493031009	0.0138056552483813	0.014125054509924	0.0142215857191011	0.0143220851479023	0.0145357405446458
17	0.0134904315674362	0.0138434595755879	0.0154299979404411	0.0154811743785294	0.0151267432377661	0.0150366751321572
18	0.012549135915841	0.0129690924298438	0.0149037036464201	0.0151172739720297	0.0153095027238786	0.0154607243044592
19	0.0125491199110811	0.0129886474182556	0.0142754516845218	0.0151834756955418	0.0148892311686458	0.0153212449417081
20	0.0119107568804054	0.012272310660888	0.0145129033499688	0.0154998140157284	0.0155703120519285	0.0158602066309912
21	0.0119107428560028	0.012273557992201	0.0129157859345101	0.0131137043271522	0.0130312085366687	0.0130539200046737
22	0.0112805279724429	0.0116547276332481	0.0125985108960402	0.0129856761121215	0.013055305980823	0.0133079848391742
23	0.0112805165606185	0.0116493732139722	0.014886050982452	0.016097315517908	0.0155599708561963	0.0160573031989672
24	0.0108335269329255	0.0111846575292003	0.0135566412494445	0.015198694694776	0.0147072972121902	0.0154382229215709
25	0.0108335181481034	0.0111885286730143	0.0120340397885345	0.0125714463890037	0.0123634251689047	0.0125464745013621
26	0.0104791659024987	0.0107395337148573	0.0135307712694388	0.0148057341243573	0.0143311753969983	0.0152265811410788
27	0.0104791595745675	0.0107402289835486	0.0116315232365993	0.0124030726773715	0.0120661413957312	0.0126316423044147
28	0.0102949584061128	0.0105214910355535	0.0113140606979825	0.0119241791927574	0.0115029306804696	0.0118916936995665
29	0.0102949541783806	0.0105229903469019	0.012818947766676	0.014108110126958	0.0137265745178386	0.0143850367105626
30	0.0101234117458986	0.0103360952595033	0.013880684233375	0.0149645372284988	0.0147427693833711	0.0152271278496256
31	0.0101234090049177	0.0103356055280074	0.0142104592663264	0.0166733680389648	0.0163107704236113	0.0172447866562912
32	0.010007025727919	0.0102107141965299	0.0138026495796634	0.01530852859494	0.0151365388018182	0.01591830442157
33	0.0100070240462481	0.0102133077218586	0.0127662832908116	0.0143953626507052	0.0138661623664669	0.0143844061647529
34	0.00993932239958862	0.0101446028142896	0.0114520547742779	0.0119589433671352	0.0117214569485616	0.0119565681824499
35	0.00993932121679056	0.0101464557996219	0.0106811742553123	0.0108226605125308	0.010680160724654	0.0107295132150728
36	0.00988275208276237	0.0100777340166176	0.0109248685927064	0.0111669493962605	0.0111215555562222	0.0111352065444207
37	0.00988275107723801	0.0100780138262505	0.0122075729138138	0.0127955652920708	0.0126661047159944	0.0132692785562214
38	0.00982483326499593	0.010002508295591	0.0129886145410763	0.0142416100190801	0.0140786522444553	0.0147911625326426
39	0.00982483214020874	0.0100005502613732	0.0128980243064719	0.0144920790835741	0.0140686391954672	0.0149821945440343
40	0.00976443190529928	0.00992222543323646	0.0129771257206879	0.0149460456965373	0.0145440874825659	0.0153960276924516
41	0.00976443046711421	0.00992148772772078	0.012240950416547	0.0133100568795327	0.0131410848681359	0.0138024729354484
42	0.00969039896634114	0.00984416926785683	0.0120433924431189	0.0132490493612568	0.012973109352247	0.0133845553089373
43	0.00969039713170512	0.00984349278678998	0.0117812204332643	0.0127374964026507	0.0125095158533154	0.0128957980019272
44	0.00960195183223084	0.00977365872796984	0.0118222820054436	0.0126473551113986	0.0124947966934876	0.0128908418212862
45	0.00960194949100545	0.0097751236328606	0.0116712178105959	0.0127021294445928	0.0123671451173007	0.013018604535031
46	0.00948776296809802	0.00969381785949074	0.012310562098032	0.0132293649548425	0.0129336054831646	0.0133827703903846
47	0.00948776013006122	0.00969523007241695	0.0118176774049905	0.0128589327523713	0.0125131162129812	0.0132171345555273
48	0.00936701396192482	0.00960134158733934	0.0121433407601033	0.0129186432455769	0.0126618547880462	0.0130849286964818
49	0.0093670105573656	0.00960246909138853	0.0112430577294674	0.0124072921238657	0.012309871172291	0.0128869128237834
50	0.00920080213863761	0.00946577870609358	0.0114957950891096	0.0124146789832129	0.0122613808229809	0.0128153658888476
51	0.00920079818436614	0.00946515006652389	0.0113932685456364	0.012011063757072	0.0119791224039176	0.0124277634441613
52	0.0090298070605441	0.00932849562125325	0.0112534874495876	0.0121499843756363	0.0119902405244506	0.0125145200444218
53	0.00902980251381005	0.00932612341691908	0.0109227892428061	0.0118607343179085	0.0117982467239178	0.0121966807794517
54	0.00880761110988621	0.00914039908416689	0.010937442516994	0.0117925607478936	0.0115280099746436	0.0122425630322692
55	0.00880760597713455	0.00913576831228048	0.0106980210452026	0.0118338890016706	0.0115760690725453	0.012067979250897
56	0.00857777067249311	0.00894936336500742	0.0105026379802812	0.0113689789068553	0.0111632158046509	0.0118308542142624
57	0.00857776499737155	0.00894625677544139	0.0103821559927677	0.0112970238266729	0.0112628539363874	0.011731694586871
58	0.00830263939530227	0.00873813056552293	0.0104277726946087	0.0109882996156315	0.010953542809761	0.0113325903702761
59	0.00830263316771662	0.0087401845369324	0.00984725900470475	0.0108839995388772	0.0105546286940505	0.0112169482367296
60	0.0079979925307099	0.00848606747637325	0.00980632767310862	0.0105689635139442	0.0103775467675298	0.0108598832209193
61	0.00799798583748906	0.00848570704871313	0.00971582356873499	0.010324977728795	0.010209621896113	0.0106477481100581
62	0.00766707033710544	0.00821119494865475	0.00905670020667142	0.0101515502702036	0.00988059648053217	0.0105194516262706
63	0.00766706325710126	0.00820945935918454	0.00959933562252058	0.0100005157767157	0.00980137505095339	0.0101395830582567
64	0.00730870084970238	0.00790033326443257	0.00855747096939856	0.00963454295197883	0.00940730876462629	0.010053061064367
65	0.00730869348849131	0.00789520847184833	0.00922452474543767	0.00946111251664966	0.00929438747678021	0.00964856352598915
66	0.00692299533948524	0.00757917397203273	0.00808971000400096	0.00903584834572805	0.00881529709673383	0.00946741241785181
67	0.00692298781165265	0.00757773764152919	0.00858742372396926	0.00888003850984122	0.00870423028810099	0.0091214590365088
68	0.00651686801038589	0.00724237324025035	0.00797209933884409	0.00842322109474157	0.00827614654290453	0.00880025174265389
69	0.0065168604385237	0.00724579962986029	0.00787645575715467	0.0083136869024892	0.00805035682656595	0.00857623836160842
70	0.00610207075049158	0.00688739536065761	0.00789576098971796	0.00777805297763074	0.00787045914937055	0.0080476380710993
71	0.00610206328872623	0.00689101697085116	0.0069935049688881	0.00759194560061105	0.0074130286849662	0.00796191522275593
72	0.00566811694701829	0.00649154189665288	0.00763905277471944	0.00747587032789573	0.00736462064169757	0.00751840090377165
73	0.00566810967391486	0.00649090648295915	0.00640337977181506	0.00691593070253635	0.0068306661116208	0.00729276488194949
74	0.00523573270616782	0.00610671164093311	0.00711883258410576	0.00696505493456234	0.00685392957645822	0.00692521949029301
75	0.00523572577130444	0.00610368533716527	0.00641029403197585	0.00642485038927788	0.00644990527302335	0.00672162140242681
76	0.00480326478763325	0.00573522633031945	0.00629421495160781	0.00642020732533531	0.00612367592101245	0.00641067038549974
77	0.00480325825565356	0.00572895154477465	0.00634867933277335	0.00598206754539131	0.00608689314912598	0.00616303851555978
78	0.0043736038369078	0.0053079573253391	0.00549535155832289	0.00580707528451313	0.00535234356336779	0.00583581121804599
79	0.00437359778668528	0.00530319645516181	0.00625325265267873	0.00562908569863879	0.00573775529993071	0.00556717460128559
80	0.00395962390757832	0.00493865633934988	0.00467720558034109	0.00509753664594278	0.0046246556823298	0.00520149827561963
81	0.00395961839948651	0.00493466305889333	0.0058669771491206	0.0052789952228178	0.00526649498679881	0.00506216581994501
82	0.00355480533280417	0.00457818752431015	0.00445118596361123	0.00453019702906119	0.00415192351169864	0.00470250954662346
83	0.0035548003792278	0.00457633062496746	0.00521033523831487	0.00463239878816243	0.00465662749670818	0.00450164934734489
84	0.0031692864728271	0.00422763289880171	0.00468704656408886	0.00419242262590185	0.00398571818504234	0.00420893476852033
85	0.00316928210501716	0.00422001088656598	0.00460748484020951	0.00395962122700573	0.00395325802643915	0.00395116363793488
86	0.0028061998030536	0.00382441269773049	0.00506562688550687	0.00394013044932501	0.00395746114303501	0.00377396890733389
87	0.00280619600635538	0.00381890514961469	0.00410303810895324	0.00350616569682943	0.00334845552285107	0.0034650085341708
88	0.00246429540399899	0.00345533575767554	0.00487150265760229	0.00369117946051506	0.00380459119006657	0.00335423505982066
89	0.00246429218292568	0.00345070335524985	0.0037672689137035	0.00326145259666365	0.00290829939366183	0.00305098550730727
90	0.0021450500173467	0.00307867786608928	0.00457373411203179	0.00331569024855712	0.00347273662385405	0.00300461358470496
91	0.00214504731955419	0.00307739321215152	0.00377284478550041	0.00322172134645512	0.00276318127664115	0.00277190207314806
92	0.00185572886538347	0.00278204554773098	0.00395899303779027	0.00277986002442704	0.00303745514631312	0.00267773743153011
93	0.00185572668525438	0.00277581337118894	0.00375471192643674	0.00323970823196031	0.00272870722671319	0.00255694034018811
94	0.00159295994270803	0.00256047015066584	0.00361233286020029	0.00238331547438677	0.00262250189206989	0.00231527381987685
95	0.00159295822856473	0.00255343666009361	0.0038904488132662	0.00302643346540785	0.00264014078729803	0.00231102539173507
96	0.00136022052306098	0.00237782143834228	0.00355122302040419	0.00224630459880173	0.002322785299355	0.00202964330524344
97	0.00136021922880862	0.00237842034891844	0.00398737488939979	0.00278054948181826	0.00247660012084519	0.00212376713024621
98	0.00116032488795937	0.00222034072250223	0.00349395317220058	0.00216623969416813	0.00212777069096801	0.0018466951238774
99	0.00116032396692667	0.00222969219503081	0.00363205777260354	0.00242613437411109	0.00229395103012191	0.00192407303080686
100	0.000993836768683382	0.00206696635667355	0.00346947238988286	0.00213869078203468	0.00211390122399946	0.00172213424840015
101	0.000993836156637574	0.00205317585441903	0.00348932424244641	0.00220798707694383	0.0021660489534479	0.00171843857272733
102	0.00086114332470567	0.00193447984954801	0.00341733100519391	0.00225235129055412	0.00212781591456954	0.00163870609028048
103	0.00086114295636807	0.00195246233760558	0.00362410272256645	0.00209591369499898	0.00218734750526323	0.00165985380623742
104	0.000763346882099473	0.00182560763667276	0.00364729450282827	0.00230175280587154	0.00207053138695152	0.00159833128623799
105	0.000763346689356132	0.00185388424108338	0.00368079839359216	0.00203516578989536	0.00224202578621782	0.00157372007969714
106	0.000696608709197158	0.00181575533535887	0.00368054045988133	0.00237385374685122	0.00206603747705241	0.00158070587961599
107	0.00069660862403577	0.00180671636320756	0.00357336741659398	0.00200905071505635	0.00219238251277682	0.00161921080711352
108	0.000653314574588091	0.00177742671863017	0.00366855930168375	0.00233385142122255	0.00206441437134558	0.0015642462769619
109	0.000653314544805047	0.00178778695349182	0.00349688331491334	0.0020043089628619	0.00210606088145272	0.00158804325601848
110	0.00062839411719299	0.00179778084637469	0.00339888986385433	0.00223931222941164	0.00205545500058793	0.0015726361680709
111	0.000628394109826942	0.00176971120871652	0.00338124824134336	0.00209955906688153	0.00197110555896448	0.00157074660942638
112	0.000612925394152481	0.00177967300906613	0.00333394593607337	0.00229181684383725	0.00208522684614809	0.00160956864863569
113	0.000612925393020896	0.00177777502336507	0.00339950525271886	0.00223027117968277	0.00193929957295874	0.00161958799823343
114	0.000601656677625854	0.00176247703769239	0.00329408913039486	0.00212940415991346	0.00207220088416727	0.00158355968860175
115	0.000601656676112004	0.00177609062656132	0.00348987286760652	0.00229494639063828	0.00201145130796575	0.00156701223812451
116	0.000590280668648292	0.00176109790794218	0.00331735429405529	0.00206815545198241	0.00204308585228015	0.00152674318601939
117	0.000590280661140686	0.00176137357906641	0.00361386511870122	0.00218586184638545	0.00201061800044304	0.00153888569801906
118	0.000577049279489911	0.00171819057864097	0.0035741504066405	0.00204227904986686	0.00207370709380314	0.00154274443995314
119	0.000577049254232186	0.00177146516047872	0.00352610311952162	0.00211292324421059	0.00198925418402209	0.00153234290051449
120	0.000561337950757151	0.00174980175342366	0.0035429515037028	0.00199211845003717	0.00215709748199443	0.00158127968511191
121	0.000561337885277317	0.00176770760329874	0.00346957793854221	0.00224349533214406	0.00197357189027363	0.00150035287584172
122	0.000543749653980275	0.0017712527980538	0.00357776493112144	0.00201712380221223	0.00216406305300906	0.00162710933517596
123	0.000543749518443998	0.00173678983510363	0.00345320049531779	0.00222071035841799	0.0019547209300127	0.00148817909971689
124	0.000524630311258043	0.00173790163353123	0.00356875441185826	0.00209092266976869	0.00212416467175332	0.00161051727058301
125	0.000524630060606431	0.0017485275235381	0.00343995867489087	0.00221048377199961	0.00201626886269236	0.00154303504812634
126	0.000506399181433362	0.00176904040241282	0.00362053431638149	0.00212216567291435	0.00203462308180219	0.00157737511728761
127	0.000506398770624336	0.0017602864660623	0.00348425493118731	0.00217804102859024	0.00215221100908259	0.00157726551893806
128	0.000489191491530214	0.00175778562272567	0.00345190008061753	0.00227307783824497	0.00191383983743382	0.00155636504415583


==> code/synthetic/results/stepRuntimes/RuntimeMLSQuadrature.txt <==
bandwidth	Quadrature	MLS_1e4_deg2	MLS_1e5_deg2	MLS_1e6_deg2	MLS_1e4_deg3	MLS_1e5_deg3	MLS_1e6_deg3	MLS_1e4_deg4	MLS_1e5_deg4	MLS_1e6_deg4
4	0.002945	0.00803	0.009638	0.024768	0.006852	0.009801	0.024225	0.006368	0.009912	0.0245
5	0.003746	0.008635	0.009857	0.025426	0.006819	0.009608	0.025395	0.006801	0.010516	0.025832
6	0.006423	0.008794	0.0104	0.025104	0.007706	0.010412	0.025285	0.007877	0.011968	0.026259
7	0.004444	0.009051	0.010992	0.025442	0.007921	0.011514	0.026009	0.008823	0.012745	0.027346
8	0.00309	0.009309	0.011229	0.026441	0.008474	0.0119	0.026982	0.009864	0.013881	0.028693
9	0.005932	0.009891	0.012146	0.026522	0.009901	0.0129	0.027982	0.012094	0.015205	0.029561
10	0.005019	0.011338	0.012105	0.027546	0.011141	0.013486	0.028003	0.012902	0.016726	0.031131
11	0.005391	0.01093	0.012829	0.027182	0.011113	0.01481	0.029825	0.014289	0.017591	0.032502
12	0.004813	0.012244	0.013517	0.028691	0.012324	0.015353	0.030507	0.017027	0.019495	0.034161
13	0.005062	0.012487	0.014146	0.028837	0.01349	0.016221	0.031199	0.018148	0.021498	0.0366
14	0.006468	0.01337	0.015224	0.030265	0.014555	0.019886	0.032704	0.02031	0.023711	0.037609
15	0.006304	0.013021	0.015797	0.031223	0.015534	0.018924	0.035137	0.021937	0.024917	0.040871
16	0.003255	0.014166	0.01717	0.034482	0.017795	0.019908	0.037403	0.02438	0.026403	0.041826
17	0.008062	0.014465	0.017347	0.032839	0.018192	0.020918	0.03603	0.026108	0.028349	0.043662
18	0.005273	0.015372	0.018148	0.034173	0.019796	0.022394	0.037765	0.030549	0.032522	0.048295
19	0.005599	0.015999	0.019693	0.035515	0.021079	0.024697	0.040162	0.033086	0.035494	0.0514
20	0.005808	0.016931	0.019856	0.035243	0.022616	0.025367	0.040173	0.035301	0.036756	0.051935
21	0.00555	0.018131	0.022353	0.0384	0.025028	0.031911	0.044452	0.037889	0.041641	0.055565
22	0.006023	0.018533	0.021655	0.03708	0.025583	0.028148	0.044096	0.041149	0.042612	0.05846
23	0.005509	0.019245	0.022865	0.039291	0.027133	0.029564	0.04539	0.0488	0.047463	0.063869
24	0.005374	0.020176	0.023539	0.04096	0.029074	0.030967	0.047222	0.049517	0.051534	0.067298
25	0.006293	0.021252	0.024962	0.041503	0.031069	0.033118	0.049681	0.054774	0.055576	0.074897
26	0.005945	0.023485	0.026169	0.041643	0.03523	0.035814	0.053022	0.060421	0.059354	0.075725
27	0.005742	0.023618	0.027151	0.043254	0.0378	0.038017	0.054996	0.062855	0.06325	0.080174
28	0.005546	0.024991	0.027535	0.043669	0.039945	0.041579	0.058444	0.06763	0.067057	0.085515
29	0.008159	0.025965	0.029236	0.045033	0.042728	0.043692	0.061092	0.075237	0.074141	0.091583
30	0.006622	0.026981	0.030273	0.048574	0.045412	0.045738	0.065882	0.078716	0.078699	0.099934
31	0.005989	0.037499	0.039749	0.049464	0.061209	0.061116	0.068339	0.104827	0.084827	0.103668
32	0.003621	0.02982	0.032569	0.049689	0.051377	0.052344	0.069343	0.090331	0.089529	0.107041
33	0.008016	0.030981	0.034316	0.049932	0.053895	0.054148	0.072706	0.097189	0.096058	0.11412
34	0.005366	0.032082	0.03542	0.054075	0.05715	0.058428	0.075447	0.101176	0.104916	0.119096
35	0.005121	0.032988	0.03556	0.052802	0.059547	0.059771	0.077844	0.111959	0.106615	0.125478
36	0.005958	0.037449	0.039644	0.056575	0.063235	0.063215	0.082673	0.11614	0.11223	0.131494
37	0.01431	0.038116	0.040966	0.060479	0.068953	0.06747	0.088948	0.12133	0.118925	0.139793
38	0.004746	0.04022	0.041999	0.060118	0.070111	0.072352	0.088834	0.129786	0.125796	0.14488
39	0.005543	0.04328	0.044209	0.063404	0.075756	0.074697	0.093393	0.140855	0.13383	0.151348
40	0.006431	0.044055	0.046285	0.065517	0.078684	0.080383	0.096914	0.143123	0.144329	0.158688
41	0.012519	0.044718	0.047175	0.067148	0.083004	0.082181	0.101296	0.15104	0.147508	0.167785
42	0.006362	0.04736	0.050015	0.068837	0.086101	0.085109	0.105017	0.161735	0.156769	0.178015
43	0.006488	0.051646	0.051742	0.071621	0.092979	0.088817	0.11033	0.167909	0.165102	0.182863
44	0.007714	0.051508	0.053986	0.073411	0.095742	0.094113	0.114385	0.177318	0.17134	0.190878
45	0.00751	0.052883	0.056959	0.075447	0.101581	0.098589	0.119211	0.189043	0.178554	0.198198
46	0.005845	0.055451	0.05999	0.077302	0.10565	0.103158	0.12292	0.197003	0.186267	0.207593
47	0.00717	0.05777	0.062769	0.084059	0.110414	0.108548	0.129749	0.20611	0.196168	0.214737
48	0.006348	0.060242	0.060877	0.082544	0.114772	0.11054	0.132135	0.234228	0.221823	0.244324
49	0.006362	0.06339	0.064736	0.085414	0.123874	0.117613	0.139431	0.241806	0.233686	0.250666
50	0.006807	0.064383	0.067953	0.0923	0.12544	0.122804	0.149787	0.249727	0.243917	0.262305
51	0.006095	0.087816	0.069236	0.089203	0.149846	0.128114	0.149112	0.258467	0.249296	0.269449
52	0.008481	0.069409	0.074133	0.093123	0.137376	0.131654	0.154972	0.272217	0.263568	0.284043
53	0.009246	0.073147	0.075571	0.097456	0.141919	0.139549	0.166929	0.28452	0.275253	0.295991
54	0.00624	0.076358	0.078903	0.099906	0.147452	0.142659	0.16648	0.29766	0.290658	0.305159
55	0.00639	0.079087	0.080106	0.104819	0.161176	0.150557	0.172934	0.309701	0.297101	0.323438
56	0.00646	0.081819	0.0839	0.105828	0.157191	0.156577	0.176791	0.322419	0.311942	0.32839
57	0.006874	0.084093	0.086677	0.110657	0.168404	0.1601	0.189803	0.332761	0.316595	0.341638
58	0.007585	0.087368	0.08936	0.112181	0.171869	0.170058	0.190053	0.340245	0.331023	0.35271
59	0.00763	0.095106	0.093041	0.11846	0.17801	0.17172	0.198058	0.355006	0.346264	0.360362
60	0.00734	0.09408	0.095908	0.119405	0.186868	0.179414	0.205124	0.368244	0.353807	0.376062
61	0.008927	0.096152	0.101905	0.120994	0.190975	0.184417	0.210497	0.385322	0.367316	0.393327
62	0.007367	0.099191	0.10388	0.125252	0.197208	0.194509	0.215696	0.393358	0.376128	0.39839
63	0.007041	0.103895	0.106307	0.127851	0.207166	0.206178	0.224075	0.409406	0.394931	0.416724
64	0.008015	0.10809	0.109581	0.132218	0.212259	0.203721	0.228926	0.413477	0.404934	0.426759
65	0.008754	0.112124	0.113372	0.136293	0.217723	0.213874	0.234037	0.431873	0.415521	0.442173
66	0.007225	0.115158	0.113958	0.142178	0.224919	0.218623	0.238997	0.440772	0.42776	0.44947
67	0.008883	0.116131	0.11891	0.142481	0.232356	0.230013	0.248238	0.466199	0.447204	0.472779
68	0.008755	0.119952	0.12275	0.149709	0.239604	0.23144	0.259964	0.479857	0.459257	0.484488
69	0.007984	0.12415	0.125201	0.150328	0.248192	0.239718	0.262606	0.494513	0.475874	0.500451
70	0.007338	0.129434	0.130163	0.152839	0.253238	0.244333	0.276561	0.505015	0.487825	0.505377
71	0.010047	0.131096	0.13164	0.157195	0.26209	0.249794	0.277136	0.523421	0.496698	0.521051
72	0.007628	0.136314	0.142496	0.166038	0.292202	0.277373	0.304113	0.54171	0.521934	0.538766
73	0.009371	0.141433	0.144174	0.167438	0.294381	0.286452	0.313489	0.556188	0.531959	0.56108
74	0.011081	0.145537	0.149876	0.171212	0.307618	0.295902	0.324101	0.572355	0.577435	0.586202
75	0.007498	0.149462	0.148157	0.173717	0.313662	0.30604	0.32746	0.606288	0.581254	0.597133
76	0.010305	0.156504	0.157219	0.180511	0.326324	0.312136	0.340548	0.612838	0.589256	0.609881
77	0.007786	0.160658	0.164703	0.189218	0.337333	0.328928	0.353829	0.623288	0.610967	0.630737
78	0.007979	0.161503	0.164335	0.191095	0.342063	0.334615	0.35792	0.650106	0.625421	0.647451
79	0.010923	0.166704	0.171664	0.223106	0.360483	0.34805	0.373859	0.678294	0.660352	0.677408
80	0.008654	0.171608	0.174734	0.198444	0.361011	0.349243	0.379723	0.715082	0.685875	0.703377
81	0.009112	0.176663	0.178326	0.201942	0.369372	0.358839	0.380333	0.731531	0.705903	0.709627
82	0.010582	0.181174	0.183035	0.212094	0.382851	0.371304	0.397136	0.750467	0.717472	0.739406
83	0.011437	0.185489	0.191356	0.216539	0.392173	0.378122	0.406327	0.754229	0.730586	0.760712
84	0.009759	0.191761	0.19642	0.219403	0.399509	0.387929	0.420876	0.794311	0.762211	0.77967
85	0.009516	0.196304	0.199628	0.225269	0.414069	0.399909	0.425074	0.797956	0.772544	0.798594
86	0.009633	0.203204	0.203022	0.232609	0.422008	0.40364	0.432274	0.835892	0.804795	0.817963
87	0.008975	0.208738	0.210395	0.241638	0.435098	0.422253	0.450149	0.85518	0.819811	0.835742
88	0.009731	0.212721	0.211518	0.240599	0.443086	0.432795	0.457103	0.865771	0.831642	0.856418
89	0.011996	0.219675	0.223123	0.248933	0.448497	0.442849	0.466914	0.89317	0.850444	0.868459
90	0.009101	0.220059	0.229713	0.252563	0.467398	0.455527	0.480819	0.899055	0.879949	0.904987
91	0.009793	0.225767	0.22973	0.25551	0.485606	0.472443	0.499628	0.933889	0.890371	0.901576
92	0.011925	0.231879	0.23378	0.261944	0.492561	0.475605	0.502324	0.944045	0.90589	0.935827
93	0.009712	0.246091	0.241631	0.263078	0.506172	0.486157	0.512013	0.975567	0.946989	0.964639
94	0.010077	0.245418	0.24231	0.269087	0.517969	0.497809	0.523067	1.007687	0.966985	0.996392
95	0.010475	0.251438	0.252289	0.283197	0.535383	0.510333	0.551498	1.02656	0.992602	1.01553
96	0.010405	0.263719	0.254491	0.283077	0.542532	0.517726	0.546855	1.043383	1.01363	1.04208
97	0.011224	0.264072	0.264163	0.289562	0.566872	0.547821	0.576345	1.042234	1.018956	1.059449
98	0.010439	0.265512	0.270146	0.301411	0.574637	0.559849	0.59237	1.0817	1.03636	1.079562
99	0.01308	0.277618	0.274879	0.301561	0.59062	0.569292	0.604449	1.089832	1.047876	1.087757
100	0.011423	0.280893	0.280519	0.311605	0.602957	0.597741	0.616056	1.118306	1.07224	1.103359
101	0.012914	0.284632	0.289399	0.313097	0.616232	0.595721	0.621259	1.126302	1.094404	1.124527
102	0.011294	0.29184	0.292591	0.313622	0.630703	0.609205	0.634204	1.150942	1.097825	1.133672
103	0.013628	0.294942	0.296869	0.32547	0.644974	0.621785	0.647193	1.179786	1.127674	1.175457
104	0.013525	0.305361	0.299222	0.331091	0.66563	0.629955	0.65499	1.191061	1.153439	1.167218
105	0.010206	0.309265	0.309205	0.337753	0.66887	0.647962	0.674573	1.2075	1.166222	1.205409
106	0.013697	0.331332	0.318561	0.346454	0.689886	0.655518	0.685805	1.22055	1.186847	1.215425
107	0.014746	0.321564	0.330062	0.36126	0.700811	0.681357	0.70502	1.279329	1.24116	1.253
108	0.014065	0.329547	0.329834	0.356665	0.717265	0.694582	0.731122	1.286569	1.254844	1.283362
109	0.01515	0.33612	0.332372	0.366008	0.73985	0.720971	0.746391	1.317962	1.279357	1.293558
110	0.010564	0.342153	0.346228	0.374042	0.749051	0.727813	0.757863	1.340198	1.29018	1.326251
111	0.015924	0.351318	0.356584	0.384762	0.766346	0.744608	0.781827	1.360907	1.322268	1.336695
112	0.010517	0.361109	0.35932	0.384494	0.777765	0.750126	0.780226	1.378435	1.336382	1.372278
113	0.014405	0.366063	0.361302	0.390623	0.792569	0.767601	0.799912	1.417775	1.348816	1.393283
114	0.012289	0.375752	0.368605	0.404105	0.813843	0.786973	0.815355	1.425978	1.382281	1.416805
115	0.013143	0.381344	0.375501	0.408567	0.8265	0.805169	0.83393	1.456547	1.408179	1.433133
116	0.01462	0.391574	0.382476	0.419972	0.848835	0.823688	0.845671	1.487974	1.442737	1.477906
117	0.012737	0.391044	0.38912	0.420926	0.878469	0.839136	0.861866	1.522098	1.454527	1.493983
118	0.012507	0.396021	0.401506	0.42559	0.896801	0.858575	0.884896	1.53867	1.477743	1.520608
119	0.012413	0.404887	0.401128	0.44611	0.902854	0.875498	0.907225	1.555639	1.508042	1.55873
120	0.011745	0.431259	0.433198	0.463501	0.921988	0.885732	0.917734	1.571749	1.542392	1.584938
121	0.014168	0.440895	0.438639	0.472183	0.926932	0.901461	0.926974	1.631485	1.57996	1.610584
122	0.015054	0.450612	0.447953	0.484337	0.949256	0.919877	0.94882	1.65531	1.596966	1.634529
123	0.016089	0.465693	0.460937	0.488385	0.954823	0.936643	0.97534	1.685284	1.631714	1.671425
124	0.01512	0.469778	0.464523	0.499519	0.983001	0.945511	0.97781	1.721999	1.653873	1.695121
125	0.012428	0.475219	0.476091	0.505572	0.998314	0.962494	0.98715	1.774443	1.70919	1.736362
126	0.013037	0.483928	0.488843	0.512903	1.009942	0.97769	0.995632	1.806943	1.723606	1.753912
127	0.013935	0.496948	0.493519	0.529434	1.041584	1.014447	1.041076	1.831843	1.775955	1.800296
128	0.014421	0.504733	0.508312	0.533419	1.052256	1.022348	1.043627	1.875937	1.79634	1.844614


==> code/weather/results/IterationStudy_reg_1em07.txt <==
iterations	misfit	penalty	solutionNorm	rms	time
10	14.0146155515181	8.3675095171828	26460.3884174335	12.400896906829	0.410091
18	11.7450018888765	8.37345018038905	26479.1744439772	11.2609412104185	0.631982
34	8.11217780149107	7.87823975054597	24913.181564602	8.40310348369806	1.078326
62	3.82924598530863	6.08798387299836	19251.8953970481	4.37708731841153	2.03913
114	1.98626560043678	3.62304298171281	11457.0678829003	3.01129967192167	3.626988
209	1.51304115629605	2.26582200079974	7165.15829504705	2.8213851637762	6.714241
383	1.32032752456523	1.49314026765391	4721.7241118998	2.74194031254679	12.140373
704	1.29326005349352	1.17574920770823	3718.04545349642	2.71271719669392	21.822527
1292	1.28539300648688	1.07178612054827	3389.28530548834	2.70381780403923	43.168946
2373	1.28525722186469	1.02513772928074	3241.77013990022	2.69140342015294	73.995298
4357	1.28462523074946	1.01674262989047	3215.22250464347	2.68757596831415	138.773801
8000	1.28453655433581	1.016617937058	3214.82819128497	2.68778980131623	252.091528


==> code/weather/results/IterationStudy_reg_1em08.txt <==
iterations	misfit	penalty	solutionNorm	rms	time
10	8.47372113277844	7.470143606434	74701.43606434	10.1160798208384	0.378377
18	5.60644468345912	6.51072042553155	65107.2042553155	7.26616479411981	0.676715
34	2.28591556715588	4.54379011218271	45437.9011218271	3.2065804165305	1.13017
62	1.29490952117244	2.68620307818572	26862.0307818572	2.58992975366253	1.96973
114	0.910246488002377	1.69398622760863	16939.8622760862	2.28070836522783	3.76038
209	0.830190980909037	1.12353122815671	11235.3122815671	2.2522523438876	6.601026
383	0.80771968878294	0.82172301180118	8217.2301180118	2.24311307492534	12.390505
704	0.803565506662347	0.711754903124749	7117.54903124748	2.2367769681806	21.933488
1292	0.802553982669453	0.679609331890998	6796.09331890998	2.23795816931894	40.588998
2373	0.801948878046596	0.66714930184416	6671.4930184416	2.23488790481603	74.987512
4357	0.80189746171953	0.664018742505747	6640.18742505747	2.23402102463419	136.662923
8000	0.801846798080165	0.663812163428993	6638.12163428993	2.23386874640191	250.911909


==> code/weather/results/IterationStudy_reg_1em09.txt <==
iterations	misfit	penalty	solutionNorm	rms	time
10	5.69885428138442	6.04108785382203	191035.971632559	8.50815509260547	0.368342
18	3.54581044226273	4.93898147054901	156184.307683027	5.76852071258296	0.640457
34	1.54392194305401	3.47524363850969	109896.853217015	2.54252178370318	1.07926
62	0.819612901946803	2.10736386002816	66640.6965641327	2.14199793456825	2.019932
114	0.558664323382553	1.29292915864331	40886.0099455803	1.84975853266031	3.59177
209	0.499257862833257	0.817026945237856	25836.6605668128	1.83312542333369	6.413112
383	0.485958110038095	0.589729504187298	18648.8843663367	1.81945215198959	12.031573
704	0.482859051708281	0.478967084404983	15146.2691096986	1.81640316546802	22.500412
1292	0.482023421830854	0.437736049772508	13842.4293124596	1.81425987574538	41.629509
2373	0.481720163071111	0.426684300214675	13492.9423051344	1.81435187467729	75.25912
4357	0.481722752346318	0.423256352011005	13384.5410648876	1.81409917035155	136.282581
8000	0.481695521569751	0.421979100264524	13344.1508182446	1.81390359249575	251.661846


==> code/weather/results/IterationStudy_reg_1em10.txt <==
iterations	misfit	penalty	solutionNorm	rms	time
10	4.94546141584864	3.23624296870942	323624.296870942	8.09034390962229	0.407776
18	2.36354620198716	3.42207083004353	342207.083004353	4.94884777911285	0.691397
34	1.07490140941228	2.51958840539528	251958.840539528	2.0647977828083	1.151349
62	0.578518442726425	1.63760135292166	163760.135292166	1.72536210920312	2.033697
114	0.368904678662329	1.03911847711018	103911.847711018	1.45512578670604	3.618707
209	0.315210711773808	0.656283882286723	65628.3882286723	1.43505399792897	6.698494
383	0.301148164564967	0.435768797660007	43576.8797660007	1.42212750008899	11.839167
704	0.298448345796459	0.324414377194334	32441.4377194334	1.41930564653243	21.915399
1292	0.297384808927824	0.279442955014581	27944.2955014581	1.41778974328415	40.450352
2373	0.297235574353233	0.260520585597569	26052.0585597569	1.41742262683184	73.735779
4357	0.297171370143019	0.254380714275608	25438.0714275608	1.41732646256863	137.276366
8000	0.297094560055679	0.252806319201734	25280.6319201734	1.41717265352123	250.161226

